A Moment-Based Shallow Water Model for Coupled Bedload-Suspended Load Transport with Variable Density: Hyperbolicity and Numerical Validation

In this paper, we develop a Hyperbolic Shallow Water Exner Moment model with Erosion and Deposition (HSWEMED), which extends the recent shallow water moment framework to capture coupled morphodynamics with erosion and deposition. Extending existing moment models, HSWEMED introduces a sediment concentration equation for suspended load, couples a concentration-dependent sediment-water mixture density with the momentum equation and higher-order moments, and adds source terms arising from erosion and deposition. Starting from the incompressible Navier-Stokes equations for a water-sediment mixture, we derive a coupled system that integrates (i) the shallow water equations, (ii) moment equations for polynomial velocity coefficients, (iii) a depth-averaged suspended-sediment equation, and (iv) an Exner equation for bedload transport with erosion-deposition coupling. The reduced model evolves only the depth-averaged concentration, while the vertical structure is retained for the horizontal velocity through the moment expansion. For the regularized model, we derive the characteristic polynomial and identify a real-root condition for the sediment-coupled part. The analysis shows that strict hyperbolicity can hold for even moment orders, while odd moment orders lead to weak hyperbolicity because of a repeated eigenvalue. We also derive dissipative energy balance relations for the lower-order models. Numerical results are obtained with a second-order path-conservative MUSCL-Rusanov finite-volume scheme with a well-balanced correction for the water-at-rest equilibrium. We verify the well-balanced property, perform a reference-convergence study, and compare dam-break simulations with laboratory experiments from the literature. The results illustrate how the moment approximation and the erosion-deposition coupling affect the free surface, bed evolution, and suspended concentration.

==> svg-inkscape/IC_Academic_dam_break_test_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IC_Academic_dam_break_test_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55832787)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IC_Academic_dam_break_test_svg-tex.pdf}}%
    \put(0.69305556,0.50138888){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Air\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{IC_Academic_dam_break_test_svg-tex.pdf}}%
    \put(0.22361111,0.36805555){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Water\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{IC_Academic_dam_break_test_svg-tex.pdf}}%
    \put(0.22361111,0.04305555){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sediments\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{IC_Academic_dam_break_test_svg-tex.pdf}}%
    \put(0.69305556,0.28472222){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.95\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{IC_Academic_dam_break_test_svg-tex.pdf}}%
    \put(0.69305556,0.15138888){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.05\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/IC_exp_1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (e7c3feb100, 2024-10-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IC_exp_1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{270bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55281249)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IC_exp_1_svg-tex.pdf}}%
    \put(0.69305556,0.4736111){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Air\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{IC_exp_1_svg-tex.pdf}}%
    \put(0.24027778,0.29583333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Water\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{IC_exp_1_svg-tex.pdf}}%
    \put(0.24583333,0.04583333){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sediments\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{IC_exp_1_svg-tex.pdf}}%
    \put(0.69305556,0.21249999){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.35\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/IC_exp_3_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IC_exp_3_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55832787)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IC_exp_3_svg-tex.pdf}}%
    \put(0.69305556,0.50138888){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Air\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{IC_exp_3_svg-tex.pdf}}%
    \put(0.22361111,0.36805555){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Water\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{IC_exp_3_svg-tex.pdf}}%
    \put(0.24583333,0.0986111){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sediments\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{IC_exp_3_svg-tex.pdf}}%
    \put(0.69305556,0.28472222){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{IC_exp_3_svg-tex.pdf}}%
    \put(0.69305556,0.15138888){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.10\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/model_diagram_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model_diagram_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{540bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53387039)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{model_diagram_new_svg-tex.pdf}}%
    \put(0.49907407,0.20833335){\color[rgb]{0.4,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Bedload}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{model_diagram_new_svg-tex.pdf}}%
    \put(0.51759259,0.45833335){\color[rgb]{0.2,0.2,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Suspended load}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{model_diagram_new_svg-tex.pdf}}%
    \put(0.25702949,0.28221697){\color[rgb]{1,0,0}\rotatebox{45}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Erosion}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{model_diagram_new_svg-tex.pdf}}%
    \put(0.7845236,0.29170736){\color[rgb]{1,0,0}\rotatebox{-45}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Deposition}\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{model_diagram_new_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

